New Results for Euler Sums

We present a large number of analytic evaluations of Euler sums, namely sums such as \begin{align} M(m,n_0,n_1,n_2, \ldots, n_t) &= \sum_{k=1}^\infty \frac{H(k)^m}{k^{n_0} (k+1)^{n_1} (k+2)^{n_2} \cdots (k+t)^{n_t}}, \nonumber \end{align} for nonnegative integers $m$ and $(n_i)$, with $m \geq 1$ and $n_0 + n_1 + \cdots + n_t \geq 2$, where $H(k) = \sum_{j=1}^k 1/j$ is the harmonic function. These results were obtained either by algebraic manipulations, or else by very high-precision numerical evaluations combined with an integer relation algorithm to obtain the analytic formulas. We show how many of these results can be derived from a few basic facts, and that these techniques are applicable to Euler sums of even more general forms than the above cases. We then show that these results permit the calculation of constants for Euler sums resembling the Stieltjes $\gamma$ constants arising in the theory of the Riemann zeta function, and we also present some preliminary results on the asymptotic behavior of these constants. A sign error has been corrected in eq. 98.

==> NES-pslq-plot.dat <==
Iter min
     1   -2.9946
     2   -2.9946
     3   -3.9932
     4   -5.7928
     5   -5.7928
     6   -5.1873
     7   -4.9966
     8   -6.6593
     9   -6.9179
    10   -6.9179
    11   -6.5390
    12   -6.6220
    13   -7.4094
    14   -7.0725
    15   -8.0117
    16   -7.9134
    17   -7.9712
    18   -8.1133
    19   -7.8918
    20   -8.4955
    21   -9.2388
    22  -11.0504
    23  -10.5643
    24   -9.7916
    25   -9.4919
    26   -9.4754
    27  -10.4957
    28  -10.3370
    29  -11.1974
    30  -11.1183
    31  -12.4043
    32  -12.8863
    33  -11.7196
    34  -11.9009
    35  -11.8234
    36  -12.4735
    37  -13.1412
    38  -13.7886
    39  -12.9200
    40  -12.3443
    41  -12.6746
    42  -13.5309
    43  -14.4886
    44  -14.2402
    45  -15.1677
    46  -14.6618
    47  -14.7013
    48  -14.2431
    49  -15.7599
    50  -15.2500
    51  -15.4815
    52  -16.4121
    53  -16.7194
    54  -16.7055
    55  -16.4933
    56  -17.2275
    57  -15.8496
    58  -17.3706
    59  -18.1154
    60  -17.6737
    61  -16.5895
    62  -17.5399
    63  -17.1967
    64  -18.7789
    65  -18.4950
    66  -18.1635
    67  -19.0735
    68  -18.7034
    69  -19.2282
    70  -19.2282
    71  -19.0010
    72  -21.2264
    73  -20.0868
    74  -19.8602
    75  -19.9031
    76  -19.9893
    77  -20.4498
    78  -20.2164
    79  -20.2866
    80  -20.4655
    81  -21.1804
    82  -21.1804
    83  -21.1804
    84  -21.4134
    85  -21.4531
    86  -22.1162
    87  -24.2871
    88  -22.2435
    89  -23.1906
    90  -23.3952
    91  -22.4722
    92  -23.0759
    93  -23.6829
    94  -25.0835
    95  -25.0835
    96  -25.0835
    97  -25.0835
    98  -25.0835
    99  -23.8542
   100  -24.1330
   101  -25.4367
   102  -25.4367
   103  -25.4367
   104  -25.4367
   105  -25.4367
   106  -26.4137
   107  -26.2934
   108  -28.0372
   109  -26.9229
   110  -26.4996
   111  -27.2575
   112  -28.6410
   113  -27.4729
   114  -27.0995
   115  -27.9288
   116  -29.3330
   117  -27.7373
   118  -27.7354
   119  -28.7034
   120  -29.1375
   121  -29.0132
   122  -29.0132
   123  -29.0132
   124  -31.8183
   125  -30.9494
   126  -31.7762
   127  -30.4059
   128  -30.4568
   129  -31.4742
   130  -30.4059
   131  -31.8759
   132  -31.8877
   133  -31.4957
   134  -31.4957
   135  -30.9993
   136  -31.8759
   137  -31.4030
   138  -31.6080
   139  -31.3648
   140  -32.5345
   141  -31.8893
   142  -32.6627
   143  -32.5243
   144  -33.6869
   145  -33.0474
   146  -32.4610
   147  -33.2444
   148  -33.6091
   149  -33.6091
   150  -33.6056
   151  -33.8899
   152  -34.4006
   153  -34.4006
   154  -34.6051
   155  -34.5727
   156  -35.8046
   157  -35.9551
   158  -35.6352
   159  -35.6352
   160  -36.0036
   161  -36.2998
   162  -36.9096
   163  -36.7629
   164  -36.1236
   165  -37.0674
   166  -36.5760
   167  -40.9661
   168  -37.7173
   169  -37.7173
   170  -40.7073
   171  -38.2799
   172  -39.1759
   173  -39.3619
   174  -38.7023
   175  -40.1897
   176  -42.0737
   177  -40.1897
   178  -39.5137
   179  -39.3373
   180  -41.3027
   181  -39.9653
   182  -40.9286
   183  -40.2362
   184  -40.8579
   185  -41.1612
   186  -41.6949
   187  -41.6949
   188  -41.3790
   189  -41.7473
   190  -41.7473
   191  -41.3790
   192  -41.6840
   193  -41.8812
   194  -41.3412
   195  -42.2653
   196  -41.8725
   197  -42.9114
   198  -43.6377
   199  -43.1408
   200  -43.3758
   201  -44.5726
   202  -43.4591
   203  -43.1408
   204  -44.2795
   205  -44.4606
   206  -43.9583
   207  -43.4805
   208  -45.3547
   209  -45.0774
   210  -45.2566
   211  -44.9304
   212  -44.9304
   213  -45.8818
   214  -45.8147
   215  -44.7482
   216  -46.1172
   217  -46.6862
   218  -46.0241
   219  -46.2853
   220  -46.7937
   221  -46.3296
   222  -47.9402
   223  -47.3493
   224  -47.7050
   225  -47.2389
   226  -48.6985
   227  -49.5432
   228  -48.5566
   229  -49.1582
   230  -49.4181
   231  -49.1228
   232  -48.5659
   233  -48.3408
   234  -50.3028
   235  -49.8373
   236  -51.5372
   237  -50.7043
   238  -51.6113
   239  -50.7043
   240  -51.2472
   241  -50.6082
   242  -50.8925
   243  -51.1354
   244  -51.6411
   245  -50.9871
   246  -52.0067
   247  -51.6987
   248  -51.6411
   249  -52.3408
   250  -52.2183
   251  -52.7209
   252  -53.7682
   253  -53.5721
   254  -53.6787
   255  -53.6787
   256  -56.5554
   257  -56.5554
   258  -56.5554
   259  -56.5554
   260  -55.4116
   261  -56.1648
   262  -56.2050
   263  -56.2050
   264  -55.7080
   265  -55.0403
   266  -55.6928
   267  -55.2769
   268  -55.0652
   269  -56.3718
   270  -56.3718
   271  -56.0187
   272  -55.9621
   273  -56.3818
   274  -56.5860
   275  -57.2597
   276  -56.3549
   277  -56.6168
   278  -56.9181
   279  -57.2574
   280  -57.8800
   281  -57.9824
   282  -58.4767
   283  -58.3681
   284  -58.1336
   285  -58.3031
   286  -60.6869
   287  -58.6241
   288  -59.5657
   289  -58.5111
   290  -59.0384
   291  -59.5815
   292  -59.8898
   293  -60.1267
   294  -59.9632
   295  -59.5791
   296  -59.8280
   297  -59.8467
   298  -60.4750
   299  -60.7301
   300  -60.5290
   301  -61.0845
   302  -61.7499
   303  -62.7609
   304  -63.8518
   305  -61.8423
   306  -61.6614
   307  -63.2702
   308  -63.2702
   309  -65.1956
   310  -65.3433
   311 -404.8178

